The mass loss of C-rich giants

(Shortened version): The mass loss rates, expansion velocities and dust-to-gas density ratios from millimetric observations of 119 carbon-rich giants are compared, as functions of stellar parameters, to the predictions of recent hydrodynamical models. Distances and luminosities previously estimated from HIPPARCOS data, masses from pulsations and C/O abundance ratios from spectroscopy, and effective temperatures from a new homogeneous scale, are used. Predicted and observed mass loss rates agree fairly well, as functions of effective temperature.(shortened). Four stars with detached shells, i.e. episodic strong mass loss, and five cool infrared carbon-rich stars with optically-thick dust shells, have mass loss rates much larger than predicted values.(shortened). Recent drift models can contribute to minimize the discrepancy since they include more dust. Simple approximate formulae are proposed.

==> 1280tab3.dat <==
# Table 3 from Bergeat et Chevallier, A&A 429, 235-246 (2005)
# CGCS GCVS[(M)=Mira Type] IRAS Teff Teffl Ref 
36	VX_And	      00172+4425	2520	0	2,5
65	AQ_And	      00248+3518	2660	0       2	
198	Z_Psc	      01133+2530	3095	0       1,2,5,7
234	R_Scl	      01246-3248        2625	0       1,2,4,9	
361	R_For(M)      02270-2619	2000	0       1ab,2,3ab,5	
451	V623_Cas      03075+5742        3360	0	2
471	TW_Hor	      03112-5730	2950	0       1,2,5,7 
496	V384_Per(M)   03229+4721	1820	0       1ab,2,5,7	
500	Y_Per(M)      03242+4400        3150	0       3	
540	U_Cam	      03374+6229	2695	0       1ab,2	
541	V466_Per      03377+5120	2775	0       2,5	
643	SY_Per	      04127+5030	2705	0       2,7	
769	ST_Cam	      04459+6804	2805	0       1,2,5	
794	TT_Tau	      04483+2826	3090	0       2,5	
797	V346_Aur      04491+3825	2880	0       2	
806	AU_Aur(M)     04504+4949        2665	0       6,8	
828	R_Ori(M       04562+0803	3083	0       3	
833	R_Lep(M)      04573-1452	2290	2245    1abc,2,5	
836	EL_Aur        04595+5033	2730	0       2	
853	W_Ori	      05028+0106	2625	0       1ab,2,5
893	V431_Ori      05131+1155	2540	0       2	
911	UV_Aur(M)     05185+3227	2920	2840    2	
941	S_Aur	      05238+3406	1940	0       2,5	
988	RT_Ori        05305+0707	2870	0       2	
1006	None          05352+2247	2300	0       6,8
1038	TU_Tau	      O5421+2424        2850	0       2	
1042	Y_Tau         05426+2040	2735	0       2,5,7	
1052	W_Pic	      05418-4628	2530	0       2,5	
1061	FU_Aur	      05449+3036	3035	0       2	
1179	TU_Gem	      06077+2601	2715	0       2,5
-1	FU_Mon	      06197+0327	3085	0       2	
1244	V_Aur(M)      06202+4743	2820	0       3	
1246	BN_Mon        06192+0722	2410	0       7	
1251	ZZ_Gem	      06209+2503	2530	0       3	
1264	BL_Ori	      06225+1445	3035	0       2,5	
1309	CR_Gem	      06315+1506	2960	0       2,7	
1316	UU_Aur	      06331+3829	2760	0       2,5	
1478	NP_Pup	      06528-4218	3090	0       2,5,7	
1489	RV_Mon        06556+0614	2910	0       2
1507	V614_Mon      06585-0310	3320	0       2	
1549	RY_Mon	      07045-0728	2440	0       2,5	
1565	W_Cma	      07057-1150	2975	0       2,5	
1968	V406_Pup      07549-4950	2875	0       2	
2064	RU_Pup	      08053-2246	2680	0       2	
2101	V346_Pup(M)   08088-3243	1875	0       7	
2326	R_Pyx	      08434-2801	2440	0       3	
2331	UZ_Pyx	      08445-2932	3325	0       2
2378	X_Cnc	      08525+1725	2645	0       2,5	
2384	T_Cnc	      08538+2002	2525	2405    2	
2619	CW_Leo(M)     09452+1330	2105	1915    2,5,7,11
2641	Y_Hya	      -1		2645	0       2,5	
2661	X_Vel	      09533-4120	2700	0       2,5	
2685	SZ_Car	      09582-5958	2810	0       2,5	
2724	RW_LMi	      10131+3049	2445	0       2,5,7,12	
2738	XZ_Vel	      10154-4950	2430	0       2,5	
2764	CZ_Hya	      10249-2517	2525	0       2,5,7	
2793	U_Ant	      10329-3918        2810	0       1	
2803	U_Hya	      10350-1307	2965	0       2,5,7	
2835	VY_UMa	      10416+6740	2930	0       2,5	
2877	V_Hya	      10491-2059	2160	0       2,7	
3083	RR_Mus	      11371-7216	3090	0       2	
3236	SS_Vir	      12226+0102	2560	0       2,5	
3283	Y_CVn         12427+4542        2760	0       2,5	
3284	DY_Cru	      12444-5925	2420	0       2	
3286	RU_Vir(M)     12447+0425	2100	1945    1ab	
3291	RX_Cru	      12465-6129	2650	0       2	
3313	RY_Dra	      12544+6615	2810	0       2,5	
3412	RV_Cen(M)     13343-5613	2865	2680    2,7	
3456	NSV6507	      13549-5606	2920	0       2,5	
3481	V996_Cen      14107-5341	2695	0       2,5	
3510	Z_Lup	      14326-4309	2655	0       2	
3569	X_TrA	      15094-6953	2710	0       2,5	
3572	AS_Cir	      15096-6009	2420    0       2	
3594	U_Aps         15219-7545        2735	2655    2	
3652	V_CrB(M)      15477+3943	2090	0       2,5	
3698	V_Oph(M)      16239-1218	3010	0       2,3ab	
3720	SU_Sco	      16374-3217	2655	0       2	
3808	V1079_Sco     17172-4020	2510	0       2	
3820	V2309_Oph     17208-2916	2425	0       2
3837	TW_Oph	      17267-1926	2440	0       2,5	
3854	TT_Sco	      17369-4136	2430	0       2	
3861	V_Pav	      17389-5742	2545	0       1,7
3878	SX_Sco	      17441-3541	2785	0       2	
3921	T_Dra(M)      17556+5813	1850	0       2,5,7	
3987	ES_Ser	      18155-1327        2500	0       2	
4032	TY_Oph	      18289+0420	2680	0       2
4038	T_Lyr	      18306+3657	2310	0       2,5,7	
4089	HK_Lyr	      18410+3654	2945	0       2	
4111	DR_Ser	      18448+0523	2650	0       2	
4121	S_Sct	      18476-0758        2755	0       1	
4147	UV_Aql	      18562+1417	2700	0       2
4164	V_Aql	      19017-0545	2525	0       2,5	
4217	CG_Vul	      19147+2149	2685	0       2	
4229	V1942_Syr     19162-1600	2960	0       2,5	
4302	UX_Dra	      19233+7627	3090	0       2,5	
4333	AQ_Sgr	      19314-1629	2790	0       2,5	
4373	V391_Aql      19354+0636	2585	0       6,8	
4415	TT_Cyg	      19390+3229	2825	0       2,10
4581	AX_Cyg	      19555+4407	2655	0       2	
4653	X_Sge	      20028+2030	2630	0       2
4714	SV_Cyg	      20079+4743	2600	0       2	
4758	RS_Cyg	      20115+3834	3100	0       2
4774	RTCap	      20141-2128	2480	0       2,5	
4817	U_Cyg(M)      20180+4744	2650	2530    2,5	
4939	V_Cyg(M)      20396+4757	1880	0       2,5,7
5228	T_Ind	      21168-4514	2990	0       2,5	
5239	Y_Pav	      21197-6956	2945	2865    2,5,7	
5358	V1426_Cyg(M)  21320+3850        1975	1875    2,3ab,5,7	
5406	S_Cep(M)      21358+7823	2240	2095    2,5,7
5418	V460_Cyg      21399+3516 	2950	0       2,5	
5425	RV_Cyg	      21412+3747	2675	0       2,5	
5494	LW_Cyg	      21533+5015	2580	0       2
5570	RZ_Peg(M)     22036+3115	3245	0       3	
5719	DG_Sep	      22423+6127        2985	0       2	
5928	TX_Psc	      23438+0312        3125	0       1ab,2	
5976	WZ_Cas	      23587+6004	3095	0       2,5	
6167	V688_Mon      06342+0328	1670	0       3	
6711	FX_Ser	      18040-0941	2050	0       7	
6920	LP_And(M)     23320+4316	2040	0       5,7


==> 1280tab3refs.dat <==
# Bibliographic references for Table 3 from Bergeat et Chevallier, A&A 429, 235-246 (2005)
# recno Ref BibCode Aut Com 
 1     1  1993A&AS...99..291L  Loup et al.           1 of the 3 estimations used                                                           
 2   1ab  1993A&AS...99..291L  Loup et al.           2 of the 3 estimations used                                                           
 3  1abc  1993A&AS...99..291L  Loup et al.           All estimations used                                                                  
 4     2  1993ApJS...87..267O  Olofsson et al.       and 1993ApJS...87..305O, Olofsson et al.                                              
 5     3  1999A&AS..140..197G  Groenewegen et al.    1 of the 2 estimations used                                                           
 6   3ab  1999A&AS..140..197G  Groenewegen et al.    All estimations used                                                                  
 7     4  2000A&A...359..586S  Schoier & Olofsson                                                                                          
 8     5  2001A&A...368..969S  Schoier & Olofsson                                                                                          
 9     6  2001A&A...376..997L  Le Bertre et al.      Cat. J/A+A/376/997                                                                  
10     7  2002A&A...390..501G  Groenewegen et al.    Cat. J/A+A/390/501 and 2002A&A...390..511G, Groenewegen et al., Cat. J/A+A/390/511
11     8  2003A&A...403..943L  Le Bertre et al.      Cat. J/A+A/403/943                                                                  
12     9  2004A&A...413..241W  Wong et al.                                                                                                 
13    10  2000A&A...353..583O  Olofsson et al.                                                                                             
14    11  1998MNRAS.300L..29S  Skinner et al.                                                                                              
15    12  1998ApJ...509..392M  Meixner et al.                                                                                              

